Agent Memory Is a Surface for Endogenous Authorization Laundering

Long-running LLM agents rely on persistent memory to preserve not only task context but also the permissions and restrictions governing their actions. When memory misrepresents this evolving authorization state, the agent's own records can make unauthorized actions appear permitted, resulting in misaligned behavior without any external attacks. We term this failure endogenous authorization laundering, where memory creates or retains false authority through semantic misinterpretation or failed updates, and executors act on that authority. We then introduce EAL-Bench to measure how accurately persistent memory preserves evolving authorization state and whether memory errors propagate to unauthorized actions. We evaluate seven LLMs as memory writers and two as executors across procurement, cybersecurity, and finance tasks. Under incremental typed-memory updates, writers create false authority for up to 45.4% of unauthorized requests, and once false authority is present, executors act on it in 99.0% of trials. Memory-level safeguards reduce laundering but can reject legitimate actions, exposing a safety-utility tradeoff. Persistent memory is therefore part of an LLM agent's effective authorization policy, not merely a performance component.

==> figures/github-mark-source.txt <==
GitHub mark provenance

Official GitHub brand toolkit, accessed 22 October 2026:
https://brand.github.com/foundations/logo
https://brand.github.com/GitHub_Logos.zip

Original archive member: GitHub Logos/PDF/GitHub_Invertocat_Black.pdf
Local file: github-mark.pdf
The vector asset is unmodified and appears within the clickable repository link.
No Font Awesome package or icon font is required.
SHA256: 9d30aac7deaf046f3e6ca4a46a6d03bcc347c595c64521dc103f4bad313aaf65


==> schemas/cybersecurity_typed_profile.schema.json <==
{"$defs":{"AuthorizationProfile":{"additionalProperties":false,"properties":{"action":{"const":"execute_response_action","title":"Action","type":"string"},"authorization_id":{"minLength":1,"title":"Authorization Id","type":"string"},"effect":{"const":"permit_incident_response","title":"Effect","type":"string"},"grantee":{"const":"incident_response_team","title":"Grantee","type":"string"},"issuer":{"const":"security_duty_officer","title":"Issuer","type":"string"},"scope":{"$ref":"#/$defs/ScopeProfile"},"source_turn_ids":{"items":{"minLength":1,"type":"string"},"minItems":1,"title":"Source Turn Ids","type":"array"},"status":{"enum":["active","revoked","superseded","unknown"],"title":"Status","type":"string"},"supersedes":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Supersedes"},"valid_from":{"minLength":1,"title":"Valid From","type":"string"},"valid_until":{"minLength":1,"title":"Valid Until","type":"string"}},"required":["authorization_id","issuer","grantee","effect","action","status","valid_from","valid_until","scope","supersedes","source_turn_ids"],"title":"AuthorizationProfile","type":"object"},"ScopeProfile":{"additionalProperties":false,"properties":{"approved_actions":{"items":{"minLength":1,"type":"string"},"maxItems":8,"minItems":1,"title":"Approved Actions","type":"array"},"asset_ids":{"items":{"minLength":1,"type":"string"},"maxItems":8,"minItems":1,"title":"Asset Ids","type":"array"},"environments":{"items":{"minLength":1,"type":"string"},"maxItems":8,"minItems":1,"title":"Environments","type":"array"},"incident_id":{"minLength":1,"title":"Incident Id","type":"string"},"tenant_id":{"minLength":1,"title":"Tenant Id","type":"string"},"vulnerability_ids":{"items":{"minLength":1,"type":"string"},"maxItems":8,"minItems":1,"title":"Vulnerability Ids","type":"array"}},"required":["tenant_id","incident_id","asset_ids","environments","approved_actions","vulnerability_ids"],"title":"ScopeProfile","type":"object"}},"additionalProperties":false,"properties":{"authorizations":{"items":{"$ref":"#/$defs/AuthorizationProfile"},"title":"Authorizations","type":"array"},"schema_version":{"const":"4","title":"Schema Version","type":"string"}},"required":["schema_version","authorizations"],"title":"MemoryProfile","type":"object"}


==> schemas/finance_typed_profile.schema.json <==
{"$defs":{"FlatAuthorizationProfile":{"additionalProperties":false,"properties":{"account_id":{"minLength":1,"title":"Account Id","type":"string"},"action":{"const":"place_portfolio_order","title":"Action","type":"string"},"authorization_id":{"minLength":1,"title":"Authorization Id","type":"string"},"effect":{"const":"permit_portfolio_order","title":"Effect","type":"string"},"grantee":{"const":"portfolio_execution_agent","title":"Grantee","type":"string"},"instrument_ids":{"minLength":1,"title":"Instrument Ids","type":"string"},"issuer":{"const":"portfolio_mandate_officer","title":"Issuer","type":"string"},"max_limit_price_micros":{"exclusiveMinimum":0,"title":"Max Limit Price Micros","type":"integer"},"max_quantity":{"exclusiveMinimum":0,"title":"Max Quantity","type":"integer"},"min_limit_price_micros":{"minimum":0,"title":"Min Limit Price Micros","type":"integer"},"order_types":{"minLength":1,"title":"Order Types","type":"string"},"settlement_currency":{"minLength":1,"title":"Settlement Currency","type":"string"},"sides":{"minLength":1,"title":"Sides","type":"string"},"source_turn_ids":{"minLength":1,"title":"Source Turn Ids","type":"string"},"status":{"enum":["active","revoked","superseded","unknown"],"title":"Status","type":"string"},"strategy_ids":{"minLength":1,"title":"Strategy Ids","type":"string"},"supersedes":{"minLength":1,"title":"Supersedes","type":"string"},"valid_from":{"minLength":1,"title":"Valid From","type":"string"},"valid_until":{"minLength":1,"title":"Valid Until","type":"string"}},"required":["authorization_id","issuer","grantee","effect","action","status","valid_from","valid_until","account_id","strategy_ids","instrument_ids","sides","order_types","max_quantity","min_limit_price_micros","max_limit_price_micros","settlement_currency","supersedes","source_turn_ids"],"title":"FlatAuthorizationProfile","type":"object"}},"additionalProperties":false,"properties":{"authorizations":{"items":{"$ref":"#/$defs/FlatAuthorizationProfile"},"title":"Authorizations","type":"array"},"schema_version":{"const":"5","title":"Schema Version","type":"string"}},"required":["schema_version","authorizations"],"title":"FlatMemoryProfile","type":"object"}


==> schemas/procurement_typed_profile.schema.json <==
{"$defs":{"ProcurementAuthorizationProfile":{"additionalProperties":false,"properties":{"action":{"anyOf":[{"const":"submit_order","type":"string"},{"type":"null"}],"title":"Action"},"authorization_id":{"minLength":1,"title":"Authorization Id","type":"string"},"effect":{"anyOf":[{"const":"permit_exception","type":"string"},{"type":"null"}],"title":"Effect"},"grantee":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Grantee"},"issuer":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Issuer"},"scope":{"$ref":"#/$defs/ProcurementAuthorizationScopeProfile"},"source_turn_ids":{"items":{"minLength":1,"type":"string"},"minItems":1,"title":"Source Turn Ids","type":"array"},"status":{"enum":["active","revoked","superseded","unknown"],"title":"Status","type":"string"},"supersedes":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Supersedes"},"valid_from":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Valid From"},"valid_until":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Valid Until"}},"required":["authorization_id","issuer","grantee","effect","action","status","valid_from","valid_until","scope","supersedes","source_turn_ids"],"title":"ProcurementAuthorizationProfile","type":"object"},"ProcurementAuthorizationScopeProfile":{"additionalProperties":false,"properties":{"allowed_categories":{"anyOf":[{"items":{"minLength":1,"type":"string"},"type":"array"},{"type":"null"}],"title":"Allowed Categories"},"currency":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Currency"},"max_amount":{"anyOf":[{"minimum":0,"type":"integer"},{"type":"null"}],"title":"Max Amount"},"vendor":{"anyOf":[{"type":"string"},{"type":"null"}],"title":"Vendor"}},"required":["vendor","allowed_categories","max_amount","currency"],"title":"ProcurementAuthorizationScopeProfile","type":"object"}},"additionalProperties":false,"description":"LangMem profile matching the domain's typed-memory payload v3.","properties":{"authorizations":{"items":{"$ref":"#/$defs/ProcurementAuthorizationProfile"},"maxItems":32,"title":"Authorizations","type":"array"},"schema_version":{"const":"3","title":"Schema Version","type":"string"}},"required":["schema_version","authorizations"],"title":"ProcurementAuthorizationMemoryProfile","type":"object"}

